Black Hole - Neutron Star mergers: using kilonovae to constrain the equation of state

The merging of a binary system involving two neutron stars (NSs), or a black hole (BH) and a NS, often results in the emission of an electromagnetic (EM) transient. One component of this EM transient is the epic explosion known as a kilonova (KN). The characteristics of the KN emission can be used to probe the equation of state (EoS) of NS matter responsible for its formation. We predict KN light curves from computationally simulated BH-NS mergers, by using the 3D radiative transfer code \texttt{POSSIS}. We investigate two EoSs spanning most of the allowed range of the mass-radius diagram. We also consider a soft EoS compatible with the observational data within the so-called 2-families scenario in which hadronic stars coexist with strange stars. Computed results show that the 2-families scenario, characterized by a soft EoS, should not produce a KN unless the mass of the binary components are small ($M_{\rm BH} \leq 6M_{\odot}$, $M_{\rm NS} \leq 1.4M_{\odot}$) and the BH is rapidly spinning ($\chi_{\rm BH} \geq 0.3$). In contrast, a strong KN signal potentially observable from future surveys (e.g. VRO/LSST) is produced in the 1-family scenario for a wider region of the parameter space, and even for non-rotating BHs ($\chi_{\rm BH} = 0$) when $M_{\rm BH} = 4M_{\odot}$ and $M_{\rm NS} = 1.2M_{\odot}$. We also provide a fit that allows for the calculation of the unbound mass from the observed KN magnitude, without running timely and costly radiative transfer simulations. Findings presented in this paper will be used to interpret light curves anticipated during the fourth observing run (O4), of the advanced LIGO, advanced Virgo and KAGRA interferometers and thus to constrain the EoS of NS matter.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
